Knowledge-aware Coupled Graph Neural Network for Social Recommendation

Social recommendation task aims to predict users' preferences over items with the incorporation of social connections among users, so as to alleviate the sparse issue of collaborative filtering. While many recent efforts show the effectiveness of neural network-based social recommender systems, several important challenges have not been well addressed yet: (i) The majority of models only consider users' social connections, while ignoring the inter-dependent knowledge across items; (ii) Most of existing solutions are designed for singular type of user-item interactions, making them infeasible to capture the interaction heterogeneity; (iii) The dynamic nature of user-item interactions has been less explored in many social-aware recommendation techniques. To tackle the above challenges, this work proposes a Knowledge-aware Coupled Graph Neural Network (KCGN) that jointly injects the inter-dependent knowledge across items and users into the recommendation framework. KCGN enables the high-order user- and item-wise relation encoding by exploiting the mutual information for global graph structure awareness. Additionally, we further augment KCGN with the capability of capturing dynamic multi-typed user-item interactive patterns. Experimental studies on real-world datasets show the effectiveness of our method against many strong baselines in a variety of settings. Source codes are available at: https://github.com/xhcdream/KCGN.

==> gnn_layer.txt <==
para    ep_hr   ep_ndcg    yelp_hr  yelp_ndcg   ecom_hr ecom_ndcg
1       0.6862 	0.4715 	    0.7640 	0.5083 	    0.7180 	0.5006 
2       0.7195 	0.4967 	    0.7962 	0.5272 	    0.7321 	0.5091 
3       0.7429 	0.5131 	    0.8067 	0.5355 	    0.7304 	0.5076 
4       0.7302 	0.5045 	    0.7994 	0.5266 	    0.7301 	0.5065 


==> latFactor.txt <==
para    ep_hr   ep_ndcg    yelp_hr    yelp_ndcg  ecom_hr ecom_ndcg
1      0.6907   0.4694      0.7317      0.4799  0.7200  0.4957
2      0.7195   0.4967      0.7962      0.5272  0.7321  0.5091
3      0.7463   0.5224      0.8069      0.5387  0.7336  0.5112
4      0.7407   0.5139      0.8094      0.5396  0.7304  0.5082

